COPA: Constrained PARAFAC2 for Sparse & Large Datasets

PARAFAC2 has demonstrated success in modeling irregular tensors, where the tensor dimensions vary across one of the modes. An example scenario is modeling treatments across a set of patients with the varying number of medical encounters over time. Despite recent improvements on unconstrained PARAFAC2, its model factors are usually dense and sensitive to noise which limits their interpretability. As a result, the following open challenges remain: a) various modeling constraints, such as temporal smoothness, sparsity and non-negativity, are needed to be imposed for interpretable temporal modeling and b) a scalable approach is required to support those constraints efficiently for large datasets. To tackle these challenges, we propose a {\it CO}nstrained {\it PA}RAFAC2 (COPA) method, which carefully incorporates optimization constraints such as temporal smoothness, sparsity, and non-negativity in the resulting factors. To efficiently support all those constraints, COPA adopts a hybrid optimization framework using alternating optimization and alternating direction method of multiplier (AO-ADMM). As evaluated on large electronic health record (EHR) datasets with hundreds of thousands of patients, COPA achieves significant speedups (up to 36 times faster) over prior PARAFAC2 approaches that only attempt to handle a subset of the constraints that COPA enables. Overall, our method outperforms all the baselines attempting to handle a subset of the constraints in terms of speed, while achieving the same level of accuracy. Through a case study on temporal phenotyping of medically complex children, we demonstrate how the constraints imposed by COPA reveal concise phenotypes and meaningful temporal profiles of patients. The clinical interpretation of both the phenotypes and the temporal profiles was confirmed by a medical expert.

==> CHOA/AOADMM_15.txt <==
TIME Relative_Error
34.258 0.13034
67.549 0.19776
100.99 0.25041
134.78 0.29829
168.57 0.33086
202.71 0.34282
236.26 0.34877
270.09 0.35265
305.55 0.35519
342.67 0.35698
377.47 0.35837
412.56 0.35951
446.48 0.36045
482.17 0.36122
517.59 0.36183
555.14 0.36233
587.57 0.36274
619.72 0.36308
651.44 0.36336
683.01 0.36359
717.75 0.36379
754.28 0.36394
790.87 0.36406
826.04 0.36415
860.88 0.36422
892.73 0.36427
924.03 0.36431
956.1 0.36434

==> CHOA/AOADMM_30.txt <==
TIME Relative_Error
70.372 0.14719
130.63 0.23914
190.27 0.31156
250.18 0.35893
307.12 0.39101
364.78 0.41485
425.31 0.4332
492.61 0.44501
551.74 0.45242
609.48 0.45747
667.43 0.46129
722.47 0.46445
778.79 0.46707
843.35 0.46923
900.06 0.4712
973.87 0.473
1029.1 0.4746
1082.8 0.47616
1140.3 0.47778
1203.8 0.47934
1259.2 0.48082
1317.5 0.48229
1373.1 0.48356
1428.8 0.48438
1486.1 0.48484
1544.5 0.4851
1603.5 0.48527
1663.1 0.48541
1734.8 0.48552
1806.4 0.4856
1873.7 0.48568
1943.4 0.48574
1996.9 0.48579
2060 0.48584

==> CHOA/AOADMM_40.txt <==
TIME Relative_Error
74.776 0.1583
142.04 0.25344
196.26 0.33997
249.61 0.40169
300.68 0.44009
368 0.46181
435.92 0.4738
489.52 0.48289
537.72 0.49073
587.4 0.4967
645.31 0.50168
705.86 0.50617
757.66 0.51001
809.17 0.51317
871.48 0.51599
922.58 0.51916
973.11 0.52251
1021.4 0.52503
1073.9 0.52652
1125.8 0.52746
1177.3 0.52816
1234.5 0.52872
1284.3 0.5292
1352.5 0.5296
1419.2 0.52996
1488.2 0.53027
1551.3 0.53056
1600.5 0.53081
1648.4 0.53104
1696.2 0.53124
1743.9 0.53144
1796.5 0.53162
1847.9 0.5318
1898.4 0.53199
1948.8 0.53217
2000.5 0.53235
2051.8 0.53252
2103.5 0.53267
2154.1 0.5328
2203.8 0.53292
2255.3 0.53301
2306.6 0.5331
2357.9 0.53317
2409.7 0.53324
2461.9 0.53329
2513.4 0.53334

==> CHOA/AOADMM_5.txt <==
TIME Relative_Error
32.226 0.10297
63.412 0.14024
94.606 0.16375
125.64 0.18419
156.95 0.19674
188.58 0.20506
220.39 0.21079
252.62 0.21346
285.16 0.21451
317.17 0.21506
349.81 0.21547
382.35 0.21579
414.98 0.21597
447.52 0.21612
479.79 0.21628
511.99 0.21646
544 0.2167
577.19 0.21703
608.78 0.21749
640.84 0.21813
673.03 0.21898
704.86 0.22001
736.7 0.22114
768.87 0.22223
801.09 0.22316
832.04 0.2239
863.23 0.22445
894.55 0.22484
926 0.22512
957.53 0.2253
990.34 0.22543
1026 0.2255
1065 0.22554
1099.9 0.22555


==> CHOA/SPARTan_15.txt <==
TIME Relative_Error
46.481 0.13123
94.672 0.18946
142.62 0.23455
186.9 0.27219
230.51 0.31056
271.34 0.33311
315.69 0.34171
354.58 0.34662
394.17 0.35036
433.67 0.35306
472.83 0.35506
514.18 0.35667
556.46 0.35805
597.57 0.35923
634.72 0.36023
673.87 0.36107
715.78 0.36176
756.83 0.36234
797.5 0.36281
839.62 0.36321
881.13 0.36355
923.06 0.36383
962.79 0.36407
1003.3 0.36426
1041.5 0.36442
1081.4 0.36454
1122.5 0.36464
1163.6 0.36472
1202.4 0.36479
1241.2 0.36485
1280.2 0.36489
1321.2 0.36494
1361.7 0.36498
1401.6 0.36501


==> CHOA/SPARTan_30.txt <==
TIME Relative_Error
110.16 0.15377
203.9 0.21603
296.53 0.26166
384.95 0.3045
468.27 0.34641
547.76 0.37451
622.17 0.39347
694.9 0.40899
766.51 0.42242
837.42 0.43458
908.42 0.4448
978.35 0.45165
1047.5 0.45679
1117.7 0.4612
1188.7 0.46483
1259.4 0.46749
1328.8 0.4694
1400.1 0.47092
1471.7 0.47219
1541.5 0.47328
1612 0.47425
1682.2 0.47509
1753.7 0.47583
1825 0.47648
1895.7 0.47702
1968.2 0.47748
2039.3 0.47787
2111 0.47818
2182.8 0.47844
2255 0.47865
2326.7 0.47882
2398.8 0.47895
2470.3 0.47905
2542.1 0.47913
2614.9 0.4792
2686.2 0.47925
2758 0.4793
2828.7 0.47934


==> CHOA/SPARTan_40.txt <==
TIME Relative_Error
104.27 0.1591
192.78 0.22508
278.38 0.28556
357.98 0.33897
433.82 0.37661
507.9 0.40417
577.32 0.42542
642.32 0.44333
707.59 0.46006
772.49 0.47245
837.62 0.48157
902.63 0.48982
966.89 0.49597
1031.1 0.49969
1097.6 0.50243
1163.1 0.50477
1229 0.50694
1293.4 0.50898
1359.3 0.51091
1428.1 0.5127
1494.3 0.51433
1558.8 0.51577
1623 0.51705
1685.5 0.51814
1750.3 0.51905
1814 0.51977
1879.2 0.52033
1945.2 0.52078
2016.3 0.52116
2080.3 0.52147
2146.4 0.52173
2216.5 0.52195
2292.5 0.52214
2357.1 0.5223
2419.7 0.52244
2482.6 0.52257
2545 0.52268
2610.3 0.52279
2679.3 0.52289
2747.7 0.52298
2813.1 0.52307
2878.2 0.52317
2967.7 0.52325
3035.4 0.52334
3102 0.52342
3169.5 0.5235
3234.2 0.52357
3305 0.52362
3371.5 0.52367


==> CHOA/Smooth.txt <==
R TIME_Helwig TIME_AO_ADMM
5 122.1880  32.4906
15 450.25 34.8034
30 1198.4440 45.5562
40 1706.6  56.165


==> CMS/AOADMM_15.txt <==
TIME Relative_Error
92.183 0.18089
187.38 0.30312
283.61 0.3371
378.11 0.35838
470.93 0.37085
569.54 0.37907
667.7 0.38713
761.84 0.39666
854.67 0.40691
946.09 0.4165
1038.9 0.42443
1130.8 0.42951
1224.4 0.43193
1319.7 0.43298
1416.5 0.43348
1511.6 0.43376
1607.8 0.43392
1701.7 0.43402
1796 0.4341
1890.2 0.43415
1985.3 0.43419


==> CMS/AOADMM_40.txt <==
TIME Relative_Error
236.1 0.26283
457 0.404
680.95 0.4523
897.4 0.47869
1132.7 0.49868
1362.9 0.5164
1586.6 0.53223
1800.6 0.54585
2008.6 0.55793
2234.4 0.5688
2444.7 0.5783
2667.2 0.58672
2905 0.5945
3121.2 0.60165
3340.3 0.60808
3566 0.61394
3794.7 0.61927
4034.5 0.62374
4250.7 0.62716
4474.8 0.62971
4689.3 0.63164
4940.2 0.63317
5191.1 0.63445
5408.2 0.63556
5621.8 0.63656
5837.7 0.63744
6084.2 0.63822
6301.5 0.63887
6505.5 0.63942
6720.4 0.63988
6931.5 0.64028
7153.7 0.64063
7394.4 0.64093
7623.2 0.6411


==> CMS/AOADMM_5.txt <==
TIME Relative_Error
59.456 0.11152
120.74 0.20017
181.49 0.21784
242.26 0.22463
302.82 0.22772
366.65 0.22933
448.42 0.23039
510.38 0.23128
583.25 0.23212
653.06 0.23297
713.91 0.23378
775.4 0.23451
839.33 0.23515
903.93 0.23569
979.76 0.23612
1041.5 0.23646
1103.4 0.23673
1165.7 0.23695
1228.8 0.23711
1296.4 0.23724
1363.8 0.23735
1450.1 0.23743
1512.8 0.23749
1595.8 0.23753
1673.3 0.23761


==> CMS/SPARTan_15.txt <==
TIME Relative_Error
112.16 0.19143
222.24 0.30418
337.48 0.33754
450.67 0.35642
568.66 0.37098
682.47 0.38244
797.67 0.39147
912.14 0.39912
1027 0.40619
1143.6 0.41268
1288.9 0.41824
1404.2 0.42248
1519 0.42535
1634.7 0.42718
1752.5 0.42829
1872.3 0.42896
1994.3 0.42937
2112.1 0.42964
2229.3 0.42983
2344.7 0.42998
2461.6 0.43009
2579.6 0.43016
2696.8 0.43021
2815 0.43026
2945.7 0.4303


==> CMS/SPARTan_30.txt <==
TIME Relative_Error
300.94 0.26642
560.74 0.39268
820.69 0.43467
1073.6 0.46002
1350.9 0.47835
1621.7 0.49225
1876.5 0.50331
2123.7 0.51288
2400.6 0.52148
2681 0.52961
2960.8 0.53766
3272.1 0.54516
3546.7 0.55145
3810.8 0.55662
4087.5 0.56114
4370.5 0.56526
4640.1 0.56896
4958.7 0.57209
5230.3 0.57447
5501.5 0.57602
5765.7 0.57694
6040.2 0.57748
6302.7 0.57782
6572.9 0.57804
6848.8 0.5782
7129.5 0.57833
7406.3 0.57844
7695.3 0.57854
8005.6 0.57863
8293.2 0.57873
8652.5 0.57884
9010.1 0.57897
9320.1 0.57912
9585.4 0.57934
9892.1 0.57964
10190 0.58008
10540 0.58073
10857 0.5816
11217 0.58246
11522 0.58304
11820 0.58337
12085 0.58359
12438 0.58377
12747 0.58393
13029 0.58409
13355 0.58424
13673 0.58437
14020 0.58449
14309 0.58459
14624 0.58467
14945 0.58473
15293 0.58479

==> CMS/SPARTan_40.txt <==
TIME Relative_Error
327.23 0.28575
663.31 0.41892
988.06 0.46117
1329.7 0.4868
1674.4 0.50779
1966.8 0.52725
2243.6 0.54407
2591.2 0.55853
2895 0.5708
3238.6 0.58115
3556.2 0.5905
3858.2 0.59914
4239.8 0.60664
4599.4 0.61262
4934.3 0.61741
5296.3 0.62163
5590.7 0.62546
6021.3 0.62865
6394.9 0.63109
6751.7 0.63293
7121.2 0.63432
7481 0.63538
7920.5 0.63619
8325.4 0.63684
8725.3 0.6374
9134.9 0.63792
9460.9 0.63845
9797.2 0.639
10161 0.63957
10565 0.6401
10949 0.6406
11368 0.64103
11733 0.64141


==> CMS/Smooth.txt <==
R TIME_Helwig TIME_AO_ADMM
5 329.23  96.85
15 2591.7  177.014
30 6958.3  193.71

==> results/AOADMM_30_synth_01.txt <==
TIME Relative_Error
37.671 0.99464
82.408 0.9939
126.49 0.99368
174.14 0.99353
223.98 0.99342
267.19 0.99333


==> results/AOADMM_50_synth_01.txt <==
TIME Relative_Error
60.31 0.99263
130.66 0.99149
201.6 0.99123
270.42 0.99107
336.83 0.99095
403.78 0.99084


==> results/CHOA_TIME_SMOOTH.txt <==
R TIME_Helwig TIME_Helwig_SPATan TIME_AO_ADMM
5 11.4630 9.0314 4.8593
10 35.2313 14.4325 7.1380
30  207.6820 25.7704 11.5551
50  517.3351   54.3171   31.7863



==> results/M_spline_gap.txt <==
 visit M1 M2 M3 M4 M5 M6 M7
 1.0000 0.0987 0 0 0 0 0 0
 2.0000 0.0917 0.0047 0.0001 0.0000 0 0 0
 3.0000 0.0808 0.0116 0.0005 0.0000 0 0 0
 4.0000 0.0806 0.0117 0.0005 0.0000 0 0 0
 5.0000 0.0726 0.0165 0.0010 0.0000 0 0 0
 6.0000 0.0717 0.0170 0.0011 0.0000 0 0 0
 7.0000 0.0663 0.0201 0.0016 0.0000 0 0 0
 8.0000 0.0596 0.0236 0.0024 0.0001 0 0 0
 9.0000 0.0594 0.0237 0.0025 0.0001 0 0 0
 10.0000 0.0556 0.0255 0.0030 0.0001 0 0 0
 11.0000 0.0530 0.0267 0.0035 0.0001 0 0 0
 12.0000 0.0494 0.0284 0.0042 0.0002 0 0 0
 13.0000 0.0451 0.0301 0.0050 0.0002 0 0 0
 14.0000 0.0410 0.0316 0.0060 0.0003 0 0 0
 15.0000 0.0373 0.0328 0.0070 0.0004 0 0 0
 16.0000 0.0351 0.0335 0.0077 0.0005 0 0 0
 17.0000 0.0334 0.0339 0.0082 0.0005 0 0 0
 18.0000 0.0308 0.0345 0.0091 0.0006 0 0 0
 19.0000 0.0268 0.0352 0.0106 0.0008 0 0 0
 20.0000 0.0000 0.0070 0.0288 0.0192 0 0 0
 21.0000 0 0.0069 0.0287 0.0193 0.0000 0 0
 22.0000 0 0.0019 0.0209 0.0291 0.0012 0 0
 23.0000 0 0.0016 0.0199 0.0300 0.0016 0 0
 24.0000 0 0.0015 0.0193 0.0306 0.0020 0 0
 25.0000 0 0.0013 0.0183 0.0313 0.0024 0 0
 26.0000 0 0.0011 0.0176 0.0318 0.0029 0 0
 27.0000 0 0.0008 0.0160 0.0329 0.0040 0 0
 28.0000 0 0.0007 0.0155 0.0332 0.0044 0 0
 29.0000 0 0.0006 0.0148 0.0336 0.0049 0 0
 30.0000 0 0.0006 0.0144 0.0338 0.0053 0 0
 31.0000 0 0.0005 0.0133 0.0343 0.0064 0 0
 32.0000 0 0.0004 0.0129 0.0345 0.0068 0 0
 33.0000 0 0.0003 0.0117 0.0349 0.0083 0 0
 34.0000 0 0.0002 0.0102 0.0352 0.0103 0 0
 35.0000 0 0.0001 0.0088 0.0353 0.0127 0 0
 36.0000 0 0.0001 0.0074 0.0352 0.0154 0 0
 37.0000 0 0.0000 0.0062 0.0347 0.0186 0 0
 38.0000 0 0.0000 0.0049 0.0339 0.0226 0 0
 39.0000 0 0.0000 0.0040 0.0330 0.0258 0 0
 40.0000 0 0.0000 0.0038 0.0328 0.0267 0 0
 41.0000 0 0 0.0031 0.0317 0.0300 0 0
 42.0000 0 0 0.0029 0.0313 0.0312 0.0000 0
 43.0000 0 0 0.0029 0.0312 0.0314 0.0000 0
 44.0000 0 0 0.0023 0.0299 0.0350 0.0000 0
 45.0000 0 0 0.0021 0.0294 0.0363 0.0001 0
 46.0000 0 0 0.0017 0.0280 0.0398 0.0003 0
 47.0000 0 0 0.0012 0.0255 0.0453 0.0010 0
 48.0000 0 0 0.0010 0.0245 0.0472 0.0015 0
 49.0000 0 0 0.0009 0.0238 0.0486 0.0019 0
 50.0000 0 0 0.0008 0.0234 0.0495 0.0022 0
 51.0000 0 0 0.0005 0.0206 0.0544 0.0045 0
 52.0000 0 0 0.0003 0.0187 0.0573 0.0068 0
 53.0000 0 0 0.0003 0.0178 0.0585 0.0082 0
 54.0000 0 0 0.0002 0.0167 0.0598 0.0099 0
 55.0000 0 0 0.0002 0.0155 0.0612 0.0122 0
 56.0000 0 0 0.0000 0.0122 0.0637 0.0206 0
 57.0000 0 0 0.0000 0.0121 0.0637 0.0208 0
 58.0000 0 0 0.0000 0.0105 0.0641 0.0264 0
 59.0000 0 0 0.0000 0.0081 0.0632 0.0371 0
 60.0000 0 0 0.0000 0.0064 0.0611 0.0475 0
 61.0000 0 0 0.0000 0.0064 0.0609 0.0480 0
 62.0000 0 0 0 0.0061 0.0604 0.0499 0.0000
 63.0000 0 0 0 0.0058 0.0598 0.0523 0.0000
 64.0000 0 0 0 0.0048 0.0569 0.0616 0.0003
 65.0000 0 0 0 0.0047 0.0567 0.0622 0.0003
 66.0000 0 0 0 0.0039 0.0535 0.0707 0.0012
 67.0000 0 0 0 0.0033 0.0504 0.0782 0.0027
 68.0000 0 0 0 0.0020 0.0413 0.0960 0.0117
 69.0000 0 0 0 0.0020 0.0410 0.0965 0.0121
 70.0000 0 0 0 0.0013 0.0336 0.1066 0.0258
 71.0000 0 0 0 0.0012 0.0319 0.1083 0.0299
 72.0000 0 0 0 0.0009 0.0280 0.1113 0.0409
 73.0000 0 0 0 0.0009 0.0277 0.1115 0.0417
 74.0000 0 0 0 0.0005 0.0203 0.1129 0.0704
 75.0000 0 0 0 0.0005 0.0201 0.1128 0.0716
 76.0000 0 0 0 0.0004 0.0180 0.1119 0.0822
 77.0000 0 0 0 0.0001 0.0100 0.1002 0.1389
 78.0000 0 0 0 0.0001 0.0061 0.0866 0.1820
 79.0000 0 0 0 0.0000 0.0014 0.0487 0.2775
 80.0000 0 0 0 0.0000 0.0000 0.0056 0.3705
 81.0000 0 0 0 0.0000 0.0000 0.0000 0.3819

==> results/M_spline_no_gap.txt <==
visit M1 M2 M3 M4 M5 M6 M7
1.0000 0.2025 0 0 0 0 0 0
2.0000 0.1733 0.0141 0.0002 0.0000 0 0 0
3.0000 0.1470 0.0260 0.0009 0.0000 0 0 0
4.0000 0.1235 0.0358 0.0021 0.0000 0 0 0
5.0000 0.1027 0.0438 0.0035 0.0001 0 0 0
6.0000 0.0844 0.0500 0.0053 0.0001 0 0 0
7.0000 0.0683 0.0547 0.0074 0.0002 0 0 0
8.0000 0.0545 0.0578 0.0097 0.0004 0 0 0
9.0000 0.0426 0.0595 0.0122 0.0005 0 0 0
10.0000 0.0327 0.0601 0.0148 0.0008 0 0 0
11.0000 0.0244 0.0596 0.0175 0.0011 0 0 0
12.0000 0.0176 0.0581 0.0202 0.0014 0 0 0
13.0000 0.0122 0.0558 0.0229 0.0018 0 0 0
14.0000 0.0081 0.0529 0.0256 0.0023 0 0 0
15.0000 0.0050 0.0494 0.0281 0.0029 0 0 0
16.0000 0.0028 0.0455 0.0306 0.0035 0 0 0
17.0000 0.0014 0.0413 0.0328 0.0043 0 0 0
18.0000 0.0005 0.0370 0.0348 0.0052 0 0 0
19.0000 0.0001 0.0327 0.0365 0.0061 0 0 0
20.0000 0.0000 0.0286 0.0379 0.0072 0 0 0
21.0000 0 0.0247 0.0388 0.0084 0.0000 0 0
22.0000 0 0.0212 0.0394 0.0097 0.0000 0 0
23.0000 0 0.0180 0.0396 0.0111 0.0000 0 0
24.0000 0 0.0152 0.0395 0.0126 0.0000 0 0
25.0000 0 0.0126 0.0390 0.0142 0.0001 0 0
26.0000 0 0.0104 0.0383 0.0158 0.0002 0 0
27.0000 0 0.0085 0.0373 0.0175 0.0003 0 0
28.0000 0 0.0068 0.0360 0.0191 0.0005 0 0
29.0000 0 0.0053 0.0345 0.0208 0.0008 0 0
30.0000 0 0.0041 0.0329 0.0224 0.0011 0 0
31.0000 0 0.0031 0.0311 0.0239 0.0014 0 0
32.0000 0 0.0023 0.0292 0.0255 0.0019 0 0
33.0000 0 0.0016 0.0272 0.0269 0.0025 0 0
34.0000 0 0.0011 0.0251 0.0282 0.0031 0 0
35.0000 0 0.0007 0.0230 0.0294 0.0039 0 0
36.0000 0 0.0004 0.0209 0.0305 0.0048 0 0
37.0000 0 0.0002 0.0188 0.0314 0.0058 0 0
38.0000 0 0.0001 0.0167 0.0322 0.0069 0 0
39.0000 0 0.0000 0.0148 0.0327 0.0082 0 0
40.0000 0 0.0000 0.0129 0.0331 0.0096 0 0
41.0000 0 0 0.0112 0.0332 0.0112 0 0
42.0000 0 0 0.0096 0.0331 0.0129 0.0000 0
43.0000 0 0 0.0082 0.0327 0.0148 0.0000 0
44.0000 0 0 0.0069 0.0322 0.0167 0.0001 0
45.0000 0 0 0.0058 0.0314 0.0188 0.0002 0
46.0000 0 0 0.0048 0.0305 0.0209 0.0004 0
47.0000 0 0 0.0039 0.0294 0.0230 0.0007 0
48.0000 0 0 0.0031 0.0282 0.0251 0.0011 0
49.0000 0 0 0.0025 0.0269 0.0272 0.0016 0
50.0000 0 0 0.0019 0.0255 0.0292 0.0023 0
51.0000 0 0 0.0014 0.0239 0.0311 0.0031 0
52.0000 0 0 0.0011 0.0224 0.0329 0.0041 0
53.0000 0 0 0.0008 0.0208 0.0345 0.0053 0
54.0000 0 0 0.0005 0.0191 0.0360 0.0068 0
55.0000 0 0 0.0003 0.0175 0.0373 0.0085 0
56.0000 0 0 0.0002 0.0158 0.0383 0.0104 0
57.0000 0 0 0.0001 0.0142 0.0390 0.0126 0
58.0000 0 0 0.0000 0.0126 0.0395 0.0152 0
59.0000 0 0 0.0000 0.0111 0.0396 0.0180 0
60.0000 0 0 0.0000 0.0097 0.0394 0.0212 0
61.0000 0 0 0.0000 0.0084 0.0388 0.0247 0
62.0000 0 0 0 0.0072 0.0379 0.0286 0.0000
63.0000 0 0 0 0.0061 0.0365 0.0327 0.0001
64.0000 0 0 0 0.0052 0.0348 0.0370 0.0005
65.0000 0 0 0 0.0043 0.0328 0.0413 0.0014
66.0000 0 0 0 0.0035 0.0306 0.0455 0.0028
67.0000 0 0 0 0.0029 0.0281 0.0494 0.0050
68.0000 0 0 0 0.0023 0.0256 0.0529 0.0081
69.0000 0 0 0 0.0018 0.0229 0.0558 0.0122
70.0000 0 0 0 0.0014 0.0202 0.0581 0.0176
71.0000 0 0 0 0.0011 0.0175 0.0596 0.0244
72.0000 0 0 0 0.0008 0.0148 0.0601 0.0327
73.0000 0 0 0 0.0005 0.0122 0.0595 0.0426
74.0000 0 0 0 0.0004 0.0097 0.0578 0.0545
75.0000 0 0 0 0.0002 0.0074 0.0547 0.0683
76.0000 0 0 0 0.0001 0.0053 0.0500 0.0844
77.0000 0 0 0 0.0001 0.0035 0.0438 0.1027
78.0000 0 0 0 0.0000 0.0021 0.0358 0.1235
79.0000 0 0 0 0.0000 0.0009 0.0260 0.1470
80.0000 0 0 0 0.0000 0.0002 0.0141 0.1733
81.0000 0 0 0 0.0000 0.0000 0.0000 0.2025

==> results/SPARTan_30_synth.txt <==
TIME Relative_Error
724.45 0.98798
1357 0.98723
1965.2 0.98678
2562.1 0.98647
3164 0.98623
3795.2 0.98602
4385.9 0.98585
4986.8 0.9857
5628 0.98557
6275.8 0.98545
6877.2 0.98535
7488.8 0.98527


==> results/SPARTan_30_synth_01.txt <==
TIME Relative_Error
64.525 0.99457
124.03 0.9939
180.57 0.99366
239.63 0.99351
297.16 0.99341
349.32 0.99332

==> results/SPARTan_50_synth_01.txt <==
TIME Relative_Error
91.361 0.99246
181.61 0.99148
266.31 0.99122
352.84 0.99106
439.85 0.99093
524.45 0.99083

==> results/Synthetic_TIME.txt <==
R TIME_SPATan TIME_AO_ADMM
5 377.8320 165.9060
15 1127 477.4620
30 2651.8  1133
40 3996.5  1774.5

==> results/patient_non_smooth.txt <==
 R C1	C2	C3	C4	C5
 1.0000	 -0.0038 -0.0030 -0.0085 -0.0052 0.0200
 2.0000 -0.0002 0.0002 0.0133 -0.0023 -0.0005
 3.0000 -0.0013 0.0109 0.0334 -0.0031 -0.0249
 4.0000 0.0133 0.0094 -0.0178 -0.0278 0.0581
 5.0000 -0.0010 -0.0008 -0.0016 -0.0010 0.0049
 6.0000 -0.0003 0.0004 0.0231 -0.0049 -0.0017
 7.0000 -0.0002 0.0004 0.0214 -0.0043 -0.0019
 8.0000 0.0012 -0.0014 0.0123 -0.0004 -0.0006
 9.0000 -0.0020 -0.0029 -0.0101 -0.0053 0.0202
 10.0000 0.0211 0.0202 0.0429 0.0078 -0.0607
 11.0000 -0.0019 0.0128 0.0109 0.0180 -0.0302
 12.0000 -0.0004 -0.0010 0.0092 0.0090 0.0030
 13.0000 -0.0029 0.0001 -0.0019 0.0100 0.0075
 14.0000 -0.0071 0.0007 -0.0168 0.0179 0.0485
 15.0000 -0.0030 -0.0026 -0.0069 -0.0041 0.0161
 16.0000 -0.0020 0.0052 0.0256 -0.0048 -0.0102
 17.0000 0.0089 -0.0003 -0.0252 -0.0117 0.0763
 18.0000 0.0098 -0.0099 -0.0081 0.0036 0.0444
 19.0000 0.0188 -0.0173 -0.0098 -0.0181 0.0726
 20.0000 0.0015 -0.0009 0.0127 -0.0002 -0.0026
 21.0000 0.0084 0.0105 -0.0038 0.0637 0.0187
 22.0000 -0.0002 0.0120 0.0239 0.0178 -0.0330
 23.0000 0.0015 -0.0172 -0.0261 -0.0142 0.0696
 24.0000 -0.0019 0.0128 0.0109 0.0180 -0.0302
 25.0000 0.0099 0.0414 0.0386 0.0077 -0.0620
 26.0000 0.0164 0.0239 -0.0186 -0.0122 0.0240
 27.0000 -0.0059 -0.0028 -0.0265 -0.0231 0.0662
 28.0000 0.0004 0.0507 0.0556 -0.0025 -0.0467
 29.0000 0.0453 0.0457 0.0213 0.0033 -0.0526
 30.0000 0.0134 0.0366 -0.0023 0.0610 -0.0192
 31.0000 0.0621 0.0448 0.0278 0.0667 -0.0707
 32.0000 0.0618 0.0336 0.0386 -0.0165 -0.0259
 33.0000 -0.0013 0.0046 -0.0013 -0.0021 -0.0044
 34.0000 0.0486 0.0419 0.0455 0.0089 -0.0628
 35.0000 -0.0019 0.0459 0.0096 -0.0061 -0.0323
 36.0000 -0.0215 0.0475 0.0005 -0.0129 -0.0177
 37.0000 -0.0003 -0.0036 0.0045 -0.0055 0.0161
 38.0000 -0.0026 0.0093 0.0443 0.0056 -0.0195
 39.0000 0.0004 0.0001 0.0070 -0.0003 -0.0019
 40.0000 -0.0007 -0.0001 0.0024 -0.0016 0.0030
 41.0000 0.0015 -0.0009 0.0127 -0.0002 -0.0026
 42.0000 -0.0181 0.0253 -0.0024 0.0549 0.0441
 43.0000 -0.0089 -0.0201 -0.0414 -0.0149 0.1385
 44.0000 0.0663 0.0040 0.0464 0.0158 -0.0425
 45.0000 -0.0000 -0.0000 -0.0000 -0.0001 0.0001
 46.0000 0.0049 -0.0105 0.0261 -0.0123 0.0311
 47.0000 0.0227 -0.0017 0.0099 0.0053 -0.0092
 48.0000 0.0117 0.0176 0.0124 -0.0007 -0.0259
 49.0000 0.0186 0.0173 0.0436 0.0018 -0.0479
 50.0000 0.0557 -0.0065 0.0114 0.0079 -0.0017
 51.0000 -0.0002 0.0003 -0.0003 0.0008 0.0006
 52.0000 0.0058 0.0105 0.0180 0.0049 -0.0263
 53.0000 0.0078 0.0160 0.0260 0.0077 -0.0468
 54.0000 0.0002 0.0001 0.0003 0.0000 -0.0003
 55.0000 0.0051 -0.0146 -0.0116 -0.0074 0.0439
 56.0000 0.0149 0.0334 0.0119 -0.0063 -0.0450
 57.0000 0.0002 0.0001 0.0003 0.0000 -0.0003
 58.0000 0.0044 0.0365 0.0118 0.0254 -0.0471
 59.0000 0.0002 0.0001 0.0003 0.0000 -0.0003
 60.0000 0.0029 -0.0031 0.0440 0.0320 0.1043

==> results/patient_smooth.txt <==
 R C1	C2	C3	C4	C5
 1.0000 0.0010 0.0832 -0.0847 0.0136 -0.2846
 2.0000 0.0243 0.0718 -0.0287 0.0585 -0.2442
 3.0000 0.0414 0.0622 0.0125 0.0918 -0.2062
 4.0000 0.0531 0.0544 0.0405 0.1147 -0.1707
 5.0000 0.0600 0.0483 0.0570 0.1285 -0.1377
 6.0000 0.0628 0.0439 0.0636 0.1342 -0.1071
 7.0000 0.0623 0.0411 0.0620 0.1332 -0.0789
 8.0000 0.0591 0.0398 0.0540 0.1265 -0.0529
 9.0000 0.0540 0.0401 0.0410 0.1155 -0.0293
 10.0000 0.0477 0.0419 0.0249 0.1012 -0.0079
 11.0000 0.0409 0.0452 0.0073 0.0848 0.0113
 12.0000 0.0342 0.0498 -0.0102 0.0676 0.0283
 13.0000 0.0284 0.0558 -0.0259 0.0508 0.0433
 14.0000 0.0243 0.0630 -0.0382 0.0355 0.0561
 15.0000 0.0224 0.0715 -0.0453 0.0229 0.0669
 16.0000 0.0235 0.0813 -0.0457 0.0142 0.0757
 17.0000 0.0277 0.0920 -0.0390 0.0097 0.0826
 18.0000 0.0347 0.1036 -0.0262 0.0091 0.0878
 19.0000 0.0441 0.1157 -0.0082 0.0119 0.0915
 20.0000 0.0554 0.1282 0.0139 0.0176 0.0939
 21.0000 0.0682 0.1407 0.0392 0.0260 0.0952
 22.0000 0.0823 0.1532 0.0666 0.0364 0.0955
 23.0000 0.0971 0.1652 0.0952 0.0485 0.0950
 24.0000 0.1122 0.1766 0.1240 0.0619 0.0940
 25.0000 0.1274 0.1871 0.1520 0.0761 0.0925
 26.0000 0.1420 0.1965 0.1781 0.0907 0.0909
 27.0000 0.1559 0.2046 0.2015 0.1052 0.0893
 28.0000 0.1685 0.2111 0.2211 0.1192 0.0878
 29.0000 0.1795 0.2157 0.2359 0.1323 0.0868
 30.0000 0.1884 0.2183 0.2449 0.1440 0.0862
 31.0000 0.1949 0.2185 0.2472 0.1539 0.0864
 32.0000 0.1990 0.2164 0.2428 0.1619 0.0874
 33.0000 0.2008 0.2122 0.2326 0.1681 0.0890
 34.0000 0.2008 0.2058 0.2178 0.1727 0.0911
 35.0000 0.1991 0.1976 0.1993 0.1756 0.0936
 36.0000 0.1961 0.1877 0.1781 0.1771 0.0964
 37.0000 0.1922 0.1762 0.1553 0.1774 0.0994
 38.0000 0.1875 0.1634 0.1319 0.1764 0.1024
 39.0000 0.1823 0.1492 0.1089 0.1745 0.1053
 40.0000 0.1771 0.1340 0.0873 0.1716 0.1081
 41.0000 0.1719 0.1179 0.0683 0.1680 0.1104
 42.0000 0.1673 0.1010 0.0527 0.1637 0.1124
 43.0000 0.1634 0.0835 0.0416 0.1589 0.1137
 44.0000 0.1605 0.0655 0.0360 0.1537 0.1144
 45.0000 0.1590 0.0473 0.0370 0.1483 0.1142
 46.0000 0.1591 0.0289 0.0456 0.1428 0.1131
 47.0000 0.1605 0.0111 0.0612 0.1374 0.1114
 48.0000 0.1625 -0.0054 0.0819 0.1324 0.1096
 49.0000 0.1643 -0.0193 0.1058 0.1283 0.1085
 50.0000 0.1650 -0.0298 0.1308 0.1254 0.1087
 51.0000 0.1638 -0.0357 0.1550 0.1240 0.1109
 52.0000 0.1600 -0.0362 0.1764 0.1245 0.1158
 53.0000 0.1527 -0.0301 0.1931 0.1273 0.1240
 54.0000 0.1412 -0.0165 0.2030 0.1326 0.1361
 55.0000 0.1245 0.0057 0.2041 0.1409 0.1529
 56.0000 0.1020 0.0374 0.1946 0.1526 0.1751
 57.0000 0.0727 0.0797 0.1723 0.1679 0.2032
 58.0000 0.0360 0.1335 0.1354 0.1872 0.2379
 59.0000 -0.0091 0.2000 0.0818 0.2109 0.2799
 60.0000 -0.0633 0.2800 0.0095 0.2393 0.3299
